PSI ({\Psi}): a Private data Sharing Interface

We provide an overview of PSI ("a Private data Sharing Interface"), a system we are developing to enable researchers in the social sciences and other fields to share and explore privacy-sensitive datasets with the strong privacy protections of differential privacy.

==> figs/architecture.tikz <==


% Use these with TikZ
\tikzoption{diagonal top color}{\pgfsetdiagonaltopcolor{#1}}
\tikzoption{diagonal bottom color}{\pgfsetdiagonalbottomcolor{#1}}
\tikzoption{diagonal from left to right}[]{\pgfsetdiagonallefttoright}
\tikzoption{diagonal from right to left}[]{\pgfsetdiagonalrighttoleft}
\makeatother


% Node styles
\tikzstyle{block} = [rectangle, draw, fill=blue!20, 
    text width=5em, text centered, rounded corners, minimum height=6em, node distance=4cm,]
\tikzstyle{usercloud} = [ellipse, draw, node distance=5cm, 
	minimum height=4em]
\tikzstyle{prdb} = [cylinder, cylinder uses custom fill, 
	cylinder body fill=red!30, cylinder end fill=red!30,
 	shape border rotate=90, aspect=.25, minimum height=6em, draw, 
    node distance=5cm]
\tikzstyle{prdblegend} = [cylinder, cylinder uses custom fill, 
	cylinder body fill=red!30, cylinder end fill=red!30,
 	shape border rotate=90, aspect=.25, minimum height=3em, minimum width = 5.4em, draw, 
    node distance=5cm]


\tikzstyle{ptdb} = [cylinder, cylinder uses custom fill, 
	cylinder body fill=corn!50, cylinder end fill=corn!50,
 	shape border rotate=90, aspect=.25, minimum height=6em, draw, 
    node distance=5cm]
    
\tikzstyle{ptdblegend} = [cylinder, cylinder uses custom fill, 
	cylinder body fill=corn!50, cylinder end fill=corn!50,
 	shape border rotate=90, aspect=.25, minimum height=3em, minimum width = 5.4em, draw, 
    node distance=5cm]
\tikzstyle{localdb}= [rectangle, fill=corn!50, draw, text centered, minimum height = 4em, node distance=5cm]



\tikzstyle{localapplegend}= [rectangle, fill=corn!50, draw, text centered, minimum height = 3em, minimum width = 5em]
\tikzstyle{prlocaldb}= [rectangle, fill=red!30, draw, text centered, minimum height = 4em, minimum width = 2em, node distance=5cm]
\tikzstyle{cred}= [rectangle, fill=red!30, draw, text centered, minimum height = 2em, minimum width = 8em, node distance=5cm]

\tikzstyle{prlocalapplegend}= [rectangle, fill=red!30, draw, text centered, minimum height = 3em, minimum width = 5em]

\tikzstyle{semitrusted}= [ text centered, minimum height = 4em, minimum width = 13em, node distance=5cm]


\tikzstyle{line} = [draw, -latex']

\begin{tikzpicture}[node distance = 0.5cm, auto, scale=0.5, every node/.style={scale=0.5}]

\node [usercloud, align=center] (depositor) {data depositor};


\node [localdb, below of=depositor, align=center] (budgeter) {Depositor\\interface};

\node [semitrusted, below of=budgeter, yshift=-0.8cm, align=center] (c1) {};

\coordinate (A) at ($(c1) - (6.5em, 2em)$);
\coordinate (B) at ($(c1) - (-6.5em, 2em)$);
\coordinate (C) at ($(c1) + (6.5em, 2em)$);
\coordinate (D) at ($(c1) + (-6.5em, 2em)$);

% ``Privacy Barrier''
\draw[orange, thick, dashed, rounded corners=10, fill=orange!40, opacity=0.4] ($(A) + (1,-6)$) -- ($(A) + (-0.5,-1)$) -- (A) -- (C) -- ($(C) + (1,0.4)$) -- ($(C) + (7,0.4)$) -- ($(B) + (7,-2)$) -- ($(A) + (10,-6)$) -- cycle;

\node at ($(A) + (6,-6.5)$) {{{\color{orange} \Large{Privacy Barrier}}}};



  \draw[fill=red!30] ($(A) +(0.7em,0)$) -- (B) -- (C)  -- ($(A) +(0.7em,0)$);
  \draw[fill=corn!50] ($(A) -(0.7em,0)$) -- ($(C) -(1.4em,0)$) -- ($(D) -(0.7em,0)$)  -- ($(A) -(0.7em,0)$);

\node [semitrusted, below of=budgeter, yshift=-0.8cm, align=center] (compositor) {Composition and Accuracy\\Application};




\node [prlocaldb, right of= compositor,xshift=1cm, align=center] (releaser) {Differentially Private Release\\Application};

\node [cred, above of= releaser, yshift=-3.2cm, align=center] (credentials) {Credentials};


\node [prdb, below of=compositor, align=center] (privatedb) {private\\raw\\data};
\node [prdb, below of=releaser, align=center] (privatemeta) {private\\meta\\data};
\node [ptdb, right of=privatemeta,xshift=1cm, align=center] (dpmeta) {diff.\\ private\\values};

\node [usercloud] at (dpmeta |- depositor)  (analyst) {public analyst};



\node [localdb, below of=analyst, align=center] (explorer) {Explorer\\interface};

%\draw (depositor) edge[->, thick] (budgeter);
\draw ($(depositor.south)+(-0.2,0)$) edge[->, thick] ($(budgeter.north)+(-0.2,0)$);
\draw ($(budgeter.north)+(0.2,0)$) edge[->, thick] ($(depositor.south)+(0.2,0)$);

%\draw (analyst) edge[->, thick] (explorer);
\draw ($(analyst.south)+(-0.2,0)$) edge[->, thick] ($(explorer.north)+(-0.2,0)$);
\draw ($(explorer.north)+(0.2,0)$) edge[->, thick] ($(analyst.south)+(0.2,0)$);

\draw ($(budgeter.south)+(-0.2,0)$) edge[->, thick] ($(compositor.north)+(-0.2,0)$);
\draw ($(compositor.north)+(0.2,0)$) edge[->, thick] ($(budgeter.south)+(0.2,0)$);

\draw ($(releaser.west)+(0,0.2)$) edge[->, thick] ($(compositor.east)+(0,0.2)$);
\draw ($(compositor.east)+(0,-0.2)$) edge[->, thick] ($(releaser.west)+(0,-0.2)$);


\draw ($(budgeter.east)+(0,-0.2)$) edge[bend left=45, ->, thick] ($(dpmeta.north)+(-0.2,0)$);
\draw ($(dpmeta.north)+(0.2,0)$) edge[bend right=46, ->, thick] ($(budgeter.east)+(0,0.2)$);

\draw (budgeter) edge[->, thick] (credentials);
\draw (credentials) edge[->, thick] (releaser);


\coordinate (div0) at ($ 0.5*(budgeter)+0.5*(depositor)$);
\coordinate (div1) at ($ 0.5*(budgeter)+0.5*(compositor)$);
\coordinate (div2) at ($ 0.25*(budgeter)+0.75*(privatedb)$);
\coordinate (query3) at ($(privatedb)+(-5,3)$);

\draw [dashed] ($(div0) + (-5,0) $) -- ($(div0) + (19,0) $);
\draw [dashed] ($(div1) + (-5,0) $) -- ($(div1) + (19,0) $);
\draw [dashed] ($(div2) + (-5,0) $) -- ($(div2) + (19,0) $);


%\draw ($(explorer) + (10,-2) $) -- ($(explorer) +(-15,-2)$);
%\draw ($(releaser) + (10,-2) $) -- ($(releaser) +(-15,-2)$);


%\draw (releaser) [red!70] edge[->, thick] (privatedb);
\draw ($(releaser.south)+(-1,0)$) edge[->, thick] ($(privatedb.east)+(0,0.9)$);
\draw ($(privatedb.east)+(0,0.4)$) edge[->, thick] ($(releaser.south)+(-0.5,0)$);



\draw (releaser) [blue!70] edge[->, thick] (dpmeta);
%\draw (releaser) edge[->, thick] (privatemeta);
\draw ($(releaser.south)+(-0.2,0)$) edge[->, thick] ($(privatemeta.north)+(-0.2,0)$);
\draw ($(privatemeta.north)+(0.2,0)$) edge[->, thick] ($(releaser.south)+(0.2,0)$);

%\draw (explorer) [red!70] edge[bend left=45, ->, thick] (dpmeta.east);
\draw ($(explorer.south)+(-0.2,0)$) edge[bend left=45, ->, thick] ($(dpmeta.east)+(0,0.5)$);
\draw ($(dpmeta.east)+(0,0)$) edge[bend right=46, ->, thick] ($(explorer.south)+(0.2,0)$);

%\draw ($((compositor)+(privatedb))/2 - (5,0)$) edge[-, thick, dashed] ($((compositor)+(privatedb))/2 + (5,0)$);

% Legend
\node at ($(query3)+(0.5,-3.5)$) [blue!70] {Diff.Priv.};
\node at ($(query3)+(0.5,-5)$) {Exact Values};
\draw ($(query3)+(0,-4)$) edge[->, thick, blue!70] ($(query3)+(1,-4)$);
\draw ($(query3)+(0,-4.5)$) edge[->, thick] ($(query3)+(1,-4.5)$);

\node at ($(query3)+(-2,-3.5)$) [localapplegend] {Untrusted};
\node at ($(query3)+(-2,-5)$) [prlocalapplegend] {Trusted};
\node at ($(query3)+(-4.5,-3.6)$) [ptdblegend] {Unsecured};
\node at ($(query3)+(-4.5,-5.1)$) [prdblegend] {Secured};

\node at ($(depositor) + (17.5,0)$) {\rotatebox{90}{\Large{Users}}};
\node at ($(budgeter) + (17.5,0)$) {\rotatebox{90}{\Large{Client Layer}}};
\node at ($(compositor) + (17.5,0)$) {\rotatebox{90}{\Large{Application Layer}}};
\node at ($(privatedb) + (17.5,0)$) {\rotatebox{90}{\Large{Storage Layer}}};




\end{tikzpicture}

==> figs/architectureinteractive.tikz <==

% Node styles
\tikzstyle{block} = [rectangle, draw, fill=blue!20, 
    text width=5em, text centered, rounded corners, minimum height=6em, node distance=4cm,]
\tikzstyle{usercloud} = [ellipse, draw, node distance=5cm, 
	minimum height=4em]
\tikzstyle{prdb} = [cylinder, cylinder uses custom fill, 
	cylinder body fill=red!30, cylinder end fill=red!30,
 	shape border rotate=90, aspect=.25, minimum height=6em, draw, 
    node distance=5cm, minimum width=4.8em]
\tikzstyle{prdblegend} = [cylinder, cylinder uses custom fill, 
	cylinder body fill=red!30, cylinder end fill=red!30,
 	shape border rotate=90, aspect=.25, minimum height=3em, minimum width = 5.4em, draw, 
    node distance=5cm]


\tikzstyle{ptdb} = [cylinder, cylinder uses custom fill, 
	cylinder body fill=corn!50, cylinder end fill=corn!50,
 	shape border rotate=90, aspect=.25, minimum height=6em, draw, 
    node distance=5cm, minimum width=4.8em]
    
\tikzstyle{ptdblegend} = [cylinder, cylinder uses custom fill, 
	cylinder body fill=corn!50, cylinder end fill=corn!50,
 	shape border rotate=90, aspect=.25, minimum height=3em, minimum width = 5.4em, draw, 
    node distance=5cm]
\tikzstyle{localdb}= [rectangle, fill=corn!50, draw, text centered, minimum height = 4em, node distance=5cm]



\tikzstyle{localapplegend}= [rectangle, fill=corn!50, draw, text centered, minimum height = 3em, minimum width = 5em]
\tikzstyle{prlocaldb}= [rectangle, fill=red!30, draw, text centered, minimum height = 4em, minimum width = 2em, node distance=5cm]
\tikzstyle{cred}= [rectangle, fill=red!30, draw, text centered, minimum height = 2em, minimum width = 8em, node distance=5cm]

\tikzstyle{prlocalapplegend}= [rectangle, fill=red!30, draw, text centered, minimum height = 3em, minimum width = 5em]

\tikzstyle{semitrusted}= [ text centered, minimum height = 4em, minimum width = 13em, node distance=5cm]


\tikzstyle{line} = [draw, -latex']


\begin{tikzpicture}[node distance = 0.5cm, auto, scale=0.4, every node/.style={scale=0.4}]

\node [usercloud, align=center] (depositor) {Data depositor};


\node [localdb, below of=depositor, align=center] (budgeter) {Depositor\\interface};


\node [semitrusted, below of=budgeter, yshift=-0.8cm, align=center] (c1) {};

\coordinate (A) at ($(c1) - (6.5em, 2em)$);
\coordinate (B) at ($(c1) - (-6.5em, 2em)$);
\coordinate (C) at ($(c1) + (6.5em, 2em)$);
\coordinate (D) at ($(c1) + (-6.5em, 2em)$);


\draw[red, thick, dashed, rounded corners=10, opacity=1] ($(A) + (1,-8)$) -- ($(A) + (-1,-1)$) -- (A) -- (C) -- ($(C) + (1.5,1.9)$) -- ($(C) + (10.2,1.9)$) -- ($(B) + (10.2,-2)$) -- ($(A) + (12,-8)$) -- cycle;

\node at ($(A) + (7,-8.5)$) {{{\color{red} \Large{Trusted  System}}}};

% ``Privacy Barrier'' 
\draw[orange, thick, dashed, rounded corners=10, fill=orange!40, opacity=0.4] ($(A) + (1,-6)$) -- ($(A) + (-0.5,-1)$) -- (A) -- (C) -- ($(C) + (1,0.4)$) -- ($(C) + (7,0.4)$) -- ($(B) + (7,-2)$) -- ($(A) + (10,-6)$) -- cycle;

\node at ($(A) + (6,-6.5)$) {{{\color{orange} \Large{Privacy Barrier}}}};




  \draw[fill=red!30] ($(A) +(0.7em,0)$) -- (B) -- (C)  -- ($(A) +(0.7em,0)$);
  \draw[fill=corn!50] ($(A) -(0.7em,0)$) -- ($(C) -(1.4em,0)$) -- ($(D) -(0.7em,0)$)  -- ($(A) -(0.7em,0)$);

\node [semitrusted, below of=budgeter, yshift=-0.8cm, align=center] (compositor) {Composition and Accuracy\\Application};

\node [prlocaldb, right of= compositor,xshift=1cm, align=center] (releaser) {Differentially Private Release\\Application};

\node [cred, above of= releaser, yshift=-3.2cm, align=center] (credentials) {Credentials};



\node [prdb, below of=compositor, align=center] (privatedb) {Private\\raw\\data};
\node [prdb, below of=releaser, align=center] (privatemeta) {Private\\metadata};
\node [ptdb, right of=privatemeta,xshift=2cm, align=center] (dpmeta) {Public \\ DP\\ metadata};
\node [ptdb, right of=privatemeta, xshift=-1cm, align=center] (dpmeta2) {Personal \\ DP\\ metadata};




\node [usercloud] at ($(dpmeta2 |- depositor) + (0.5,0)$)  (trusted) {Semi-trusted analyst};


\node [usercloud] at ($(dpmeta2 |- depositor) + (5,0)$)  (analyst) {Untrusted analyst};



\node [localdb, below of=trusted, align=center] (explorer) {Interactive \\explorer\\interface};
%\node [prlocaldb,left= 0.35cm of {$(explorer)$}] (interactive) {\rotatebox{90}{\footnotesize Interactive}};

\node [localdb, below of=analyst, align=center] (explorer2) {Explorer\\interface};




\node [cred] at (explorer |- credentials)  (credentials2) {Credentials};




%\draw (depositor) edge[->, thick] (budgeter);
\draw ($(depositor.south)+(-0.2,0)$) edge[->, thick] ($(budgeter.north)+(-0.2,0)$);
\draw ($(budgeter.north)+(0.2,0)$) edge[->, thick] ($(depositor.south)+(0.2,0)$);

%\draw (analyst) edge[->, thick] (explorer);
\draw ($(analyst.south)+(-0.2,0)$) edge[->, thick] ($(explorer2.north)+(-0.2,0)$);
\draw ($(explorer2.north)+(0.2,0)$) edge[->, thick] ($(analyst.south)+(0.2,0)$);

\draw ($(trusted.south)+(-0.2,0)$) edge[->, thick] ($(explorer.north)+(-0.2,0)$);
\draw ($(explorer.north)+(0.2,0)$) edge[->, thick] ($(trusted.south)+(0.2,0)$);
\draw ($(explorer.south)+(-0.6,0)$) edge[->, thick] ($(credentials.north)+(0.4,0)$);

\draw ($(compositor.north)+(0.8,0)$) edge[in=225, out=53, ->, thick] ($(explorer.west)+(0,-0.2)$);
\draw ($(explorer.west)+(0,0.2)$) edge[in=55, out=225, ->, thick] ($(compositor.north)+(0.4,0)$);

\draw ($(budgeter.south)+(-0.2,0)$) edge[->, thick] ($(compositor.north)+(-0.2,0)$);
\draw ($(compositor.north)+(0.2,0)$) edge[->, thick] ($(budgeter.south)+(0.2,0)$);

\draw ($(releaser.west)+(0,0.2)$) edge[->, thick] ($(compositor.east)+(0,0.2)$);
\draw ($(compositor.east)+(0,-0.2)$) edge[->, thick] ($(releaser.west)+(0,-0.2)$);

\draw [->, thick] plot [smooth, tension=0.9] coordinates { ($(dpmeta.south)+(-0.6,0)$)  ($(privatedb) + (-0.3,-2.8)$) ($(compositor) + (-3.5,0)$) ($(budgeter.west)+(0,-0.2)$)};

\draw [->, thick] plot [smooth, tension=1] coordinates { ($(budgeter.west)+(0,0.2)$) ($(compositor) + (-3.75,0)$) ($(privatedb) + (-0.3,-3.1)$) ($(dpmeta.south)+(0,0)$)};

\draw (budgeter) edge[->, thick] (credentials);
\draw (credentials) edge[->, thick] (releaser);


\coordinate (div0) at ($ 0.5*(budgeter)+0.5*(depositor)$);
\coordinate (div1) at ($ 0.5*(budgeter)+0.5*(compositor)$);
\coordinate (div2) at ($ 0.25*(budgeter)+0.75*(privatedb)$);
\coordinate (query3) at ($(privatedb)+(-5,3)$);

\draw [dashed] ($(div0) + (-5,0) $) -- ($(div0) + (19,0) $);
\draw [dashed] ($(div1) + (-5,0) $) -- ($(div1) + (19,0) $);
\draw [dashed] ($(div2) + (-5,0) $) -- ($(div2) + (19,0) $);

%\draw (releaser) [red!70] edge[->, thick] (privatedb);
\draw ($(releaser.south)+(-1,0)$) edge[->, thick] ($(privatedb.east)+(0,0.9)$);
\draw ($(privatedb.east)+(0,0.4)$) edge[->, thick] ($(releaser.south)+(-0.5,0)$);

\draw (releaser) [blue!70] edge[->, thick] (dpmeta.north);
\draw (releaser) [blue!70] edge[->, thick] (dpmeta2.north);


%\draw (releaser) edge[->, thick] (privatemeta);
\draw ($(releaser.south)+(-0.2,0)$) edge[->, thick] ($(privatemeta.north)+(-0.2,0)$);
\draw ($(privatemeta.north)+(0.2,0)$) edge[->, thick] ($(releaser.south)+(0.2,0)$);

%\draw (explorer) [red!70] edge[bend left=45, ->, thick] (dpmeta.east);
\draw ($(explorer2.south)+(-0.2,0)$) edge[in=50, out=270, ->, thick]  ($(dpmeta.north)+(0.2,0)$);
\draw ($(dpmeta.north)+(0.6,0)$) edge[in=270, out=50, ->, thick] ($(explorer2.south)+(0.2,0)$);

\draw ($(credentials2.south)+(-0.2,0)$) edge[in=62, out=270, ->, thick] ($(dpmeta2.north)+(0.2,0)$);
\draw ($(dpmeta2.north)+(0.6,0)$) edge[in=270, out=62, ->, thick] ($(credentials2.south)+(0.2,0)$);

\draw ($(explorer.south)+(-0.2,0)$) edge[->, thick] ($(credentials2.north)+(-0.2,0)$);
\draw ($(credentials2.north)+(0.2,0)$) edge[->, thick] ($(explorer.south)+(0.2,0)$);




%\draw ($((compositor)+(privatedb))/2 - (5,0)$) edge[-, thick, dashed] ($((compositor)+(privatedb))/2 + (5,0)$);

% Legend
\node at ($(query3)+(0.5,-3.5)$) [blue!70] {Diff.Priv.};
\node at ($(query3)+(0.5,-5)$) {Exact Values};
\draw ($(query3)+(0,-4)$) edge[->, thick, blue!70] ($(query3)+(1,-4)$);
\draw ($(query3)+(0,-4.5)$) edge[->, thick] ($(query3)+(1,-4.5)$);


\node at ($(query3)+(-2,-3.5)$) [localapplegend] {Untrusted};
\node at ($(query3)+(-2,-5)$) [prlocalapplegend] {Trusted};
\node at ($(query3)+(-4.5,-3.6)$) [ptdblegend] {Unsecured};
\node at ($(query3)+(-4.5,-5.1)$) [prdblegend] {Secured};

\node at ($(depositor) + (17.5,0)$) {\rotatebox{90}{\Large{Users}}};
\node at ($(budgeter) + (17.5,0)$) {\rotatebox{90}{\Large{Client Layer}}};
\node at ($(compositor) + (17.5,0)$) {\rotatebox{90}{\Large{Application Layer}}};
\node at ($(privatedb) + (17.5,0)$) {\rotatebox{90}{\Large{Storage Layer}}};

\end{tikzpicture}
